Cryogenic characterisation of the FBK NUV-HD-cryo Silicon Photomultipliers for the DarkSide-20k dark matter experiment

Liquid Argon Time Projection Chambers (TPCs) are highly promising detectors for dark matter searches due to their uniform response, scalability to large target masses, and compatibility with ultra-low background conditions. The DarkSide-20k (DS-20k) experiment, currently under construction at Istituto Nazionale di Fisica Nucleare (INFN) Laboratori Nazionali del Gran Sasso (LNGS), aims to achieve unprecedented sensitivity to Weakly Interacting Massive Particles (WIMPs), approaching the neutrino fog. At the heart of the detector is a dual-phase TPC filled and surrounded by low-radioactivity argon from underground sources (i.e. Underground Argon (UAr)), functioning both as the WIMP target and detection medium. The experiment employs Fondazione Bruno Kessler (FBK) NUV-HD-cryo Silicon Photomultipliers (SiPMs) as the chosen photon sensors for its optical planes. Key SiPM properties such as dark noise rate, gain and direct crosstalk were measured using specialized test setups at 77 K. The photon detection efficiency (PDE) was measured under vacuum at 77 K over the wavelength range 350-820 nm. Secondary photon emission, which can give rise to external optical crosstalk, was measured under vacuum at 86 K over the wavelength range 550-1020 nm.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)

